Modified Baum-Welch Algorithm for Joint Blind Channel Estimation and Turbo Equalization

Blind estimation of intersymbol interference channels based on the Baum-Welch (BW) algorithm, a specific implementation of the expectation-maximization (EM) algorithm for training hidden Markov models, is robust and does not require labeled data. However, it is known for its extensive computation cost, slow convergence, and frequently converges to a local maximum. In this paper, we modified the trellis structure of the BW algorithm by associating the channel parameters with two consecutive states. This modification enables us to reduce the number of required states by half while maintaining the same performance. Moreover, to improve the convergence rate and the estimation performance, we construct a joint turbo-BW-equalization system by exploiting the extrinsic information produced by the turbo decoder to refine the BW-based estimator at each EM iteration. Our experiments demonstrate that the joint system achieves convergence in 10 EM iterations, which is 8 iterations less than a separate system design for a signal-to-noise ratio (SNR) of 4dB. Additionally, the joint system provides improved estimation accuracy with a mean square error (MSE) of $10^{-4}$ for an SNR of 6dB. We also identify scenarios where a joint design is not preferable, especially when the channel is noisy (e.g., SNR=2dB) and the decoder cannot provide reliable extrinsic information for a BW-based estimator.

==> data/ber_awgn.txt <==
1	0.0424870000000000
1.50000000000000	0.0255840000000000
2	0.0142540000000000
2.50000000000000	0.00742000000000000
3	0.00358100000000000
3.50000000000000	0.00162400000000000
4	0.000659000000000000
4.50000000000000	0.000259000000000000
5	8.40000000000000e-05

==> data/ber_em_joi_var01.txt <==
1	0.245773260000000	0.217119860000000	0.206742940000000	0.202444760000000	0.200608180000000
1.50000000000000	0.226229360000000	0.187018760000000	0.169043760000000	0.159249640000000	0.153567380000000
2	0.205610860000000	0.153734179999999	0.125223180000000	0.106829180000000	0.0942958599999999
2.50000000000000	0.184017120000000	0.118252880000000	0.0792358799999999	0.0543060400000001	0.0388800999999999
3	0.161452500000000	0.0829919800000000	0.0399526599999999	0.0191927800000000	0.0106476200000000
3.50000000000000	0.138166240000000	0.0515450200000001	0.0152282400000000	0.00494826000000001	0.00265829999999999
4	0.114612120000000	0.0275008200000000	0.00443172000000002	0.00121374000000001	0.000824520000000009
4.50000000000000	0.0914695399999998	0.0123754400000000	0.00109516000000002	0.000361499999999986	0.000303679999999989
5	0.0697150999999999	0.00471484000000000	0.000286919999999992	0.000136979999999997	0.000129659999999997
5.50000000000000	0.0501492600000000	0.00157086000000002	0.000105719999999999	7.33399999999998e-05	6.93799999999998e-05
6	0.0338488000000000	0.000509040000000005	6.01999999999999e-05	5.10599999999999e-05	4.79399999999999e-05
6.50000000000000	0.0212385200000000	0.000194919999999998	4.71400000000000e-05	4.15400000000000e-05	3.49000000000000e-05
7	0.0124085200000001	0.000102420000000000	4.11200000000000e-05	3.41800000000000e-05	2.44800000000000e-05
7.50000000000000	0.00683840000000001	7.21800000000000e-05	3.75200000000000e-05	2.75800000000000e-05	9.14000000000000e-06
8	0.00359905999999998	5.92800000000000e-05	3.50200000000000e-05	1.99400000000000e-05	3.90000000000000e-06

==> data/ber_em_sep_var01.txt <==
1	0.239056860000000	0.205473900000000	0.190588360000000	0.182229540000000	0.177546980000000
1.50000000000000	0.218586040000000	0.173278300000000	0.150686800000000	0.136888840000000	0.127956000000000
2	0.196504920000000	0.139454280000000	0.106340300000000	0.0846916200000000	0.0702903600000000
2.50000000000000	0.175355900000000	0.104273040000000	0.0622875999999999	0.0384999599999999	0.0263055200000000
3	0.151618220000000	0.0692671000000000	0.0286141600000001	0.0121740000000000	0.00755294000000000
3.50000000000000	0.127464800000000	0.0405139800000000	0.00974767999999999	0.00346628000000000	0.00241288000000000
4	0.103917540000000	0.0186747000000000	0.00262798000000000	0.00103332000000000	0.000829500000000000
4.50000000000000	0.0815058600000000	0.00716946000000000	0.000634700000000000	0.000337680000000000	0.000285200000000000
5	0.0605302800000000	0.00229828000000000	0.000155440000000000	0.000104660000000000	9.13399999999999e-05
5.50000000000000	0.0419129000000000	0.000638720000000000	4.00599999999996e-05	3.22799999999997e-05	2.70599999999998e-05
6	0.0265562000000000	0.000118000000000000	1.07800000000000e-05	8.88000000000000e-06	6.80000000000002e-06
6.50000000000000	0.0155895600000000	1.90599999999999e-05	1.90000000000000e-06	2.52000000000000e-06	1.70000000000000e-06
7	0.00818314000000000	5.58000000000001e-06	5.60000000000000e-07	4.20000000000000e-07	4.60000000000000e-07
7.50000000000000	0.00442454000000000	8.80000000000000e-07	1.20000000000000e-07	1.20000000000000e-07	1.00000000000000e-07
8	0.00222678000000000	1.00000000000000e-07	2.00000000000000e-08	0	0
8.50000000000000	0.000772720000000000	2.00000000000000e-08	0	0	0
9	0.000366500000000000	0	0	0	0

==> data/ber_model_perfect.txt <==
1	0.212293380000000	0.178993040000000	0.166463600000000	0.161050860000000	0.158578260000000
1.50000000000000	0.189229080000000	0.144868560000000	0.124498540000000	0.113695300000000	0.107452620000000
2	0.165368520000000	0.109137640000000	0.0805254200000001	0.0641224200000000	0.0543294400000000
2.50000000000000	0.141019200000000	0.0743317000000000	0.0419030000000000	0.0262084800000000	0.0191114200000000
3	0.116593380000000	0.0441792200000000	0.0165477400000000	0.00814324000000000	0.00585556000000000
3.50000000000000	0.0927386800000000	0.0220383000000000	0.00502299999999999	0.00236738000000000	0.00196402000000000
4	0.0703144600000000	0.00891242000000000	0.00133050000000000	0.000742679999999997	0.000691739999999996
4.50000000000000	0.0502517000000000	0.00288404000000000	0.000341260000000000	0.000246879999999999	0.000243259999999999
5	0.0335037200000000	0.000756919999999997	9.19600000000005e-05	7.93000000000005e-05	7.88600000000005e-05
5.50000000000000	0.0205731600000000	0.000168260000000000	2.58600000000000e-05	2.50200000000000e-05	2.48400000000000e-05
6	0.0114425800000000	3.20200000000000e-05	7.12000000000000e-06	6.96000000000000e-06	6.94000000000000e-06
6.50000000000000	0.00575784000000000	5.78000000000000e-06	1.76000000000000e-06	1.76000000000000e-06	1.76000000000000e-06
7	0.00257409999999999	7.80000000000000e-07	2.80000000000000e-07	2.80000000000000e-07	2.80000000000000e-07
7.50000000000000	0.00101643999999999	8.00000000000000e-08	4.00000000000000e-08	4.00000000000000e-08	4.00000000000000e-08
8	0.000347859999999999	2.00000000000000e-08	2.00000000000000e-08	2.00000000000000e-08	2.00000000000000e-08

==> data/ber_model_var01.txt <==
1	0.261038980000000	0.244193340000000	0.240524900000000	0.239655240000000	0.239465680000000
1.50000000000000	0.244736660000000	0.221607480000000	0.214864040000000	0.212539720000000	0.211688760000000
2	0.227842700000000	0.197022780000000	0.185433080000000	0.180224720000000	0.177554540000000
2.50000000000000	0.210448360000000	0.170437400000000	0.152475360000000	0.142859960000000	0.137057160000000
3	0.192595300000000	0.142592460000000	0.117822000000000	0.103767680000000	0.0953299800000000
3.50000000000000	0.174219380000000	0.114593300000000	0.0848227800000000	0.0689112600000000	0.0601706400000000
4	0.155614600000000	0.0881943000000000	0.0570934800000000	0.0427309400000000	0.0357260800000000
4.50000000000000	0.136972140000000	0.0649423600000000	0.0366288200000000	0.0255965000000000	0.0206759400000000
5	0.118553660000000	0.0460287400000000	0.0228612400000000	0.0151345000000000	0.0119454600000000
5.50000000000000	0.100758000000000	0.0316877200000000	0.0142487000000000	0.00906126000000000	0.00701756000000001
6	0.0840797200000000	0.0215329800000000	0.00889393999999999	0.00551604000000002	0.00423306000000002
6.50000000000000	0.0689395400000000	0.0146096000000000	0.00566844000000001	0.00343440000000001	0.00262922000000001
7	0.0556791600000000	0.00994600000000000	0.00367904000000001	0.00217678000000000	0.00165564000000000
7.50000000000000	0.0443240200000000	0.00688640000000000	0.00244248000000001	0.00143174000000000	0.00104898000000000
8	0.0350094600000000	0.00484744000000001	0.00167400000000000	0.000955919999999998	0.000693399999999999

==> data/mse_snr2.txt <==
0	0.100195591000439	0.100195591000439	0.100195591000439
1	0.0520416409414485	0.0520416409414485	0.000255912151277136
2	0.0329811815071033	0.0370911293169246	0.000255928260076473
3	0.0228168130168863	0.0303025213450649	0.000255928262275823
4	0.0165913845458894	0.0261359141141838	0.000255928262275164
5	0.0124881345450538	0.0232635506002714	0.000255928262275163
6	0.00966246446623914	0.0211733741600982	0.000255928262275163
7	0.00765958374738308	0.0196230764448893	0.000255928262275163
8	0.00620926238697660	0.0184584088779376	0.000255928262275163
9	0.00514042019254939	0.0175753924117614	0.000255928262275163
10	0.00434036767557789	0.0168985044972289	0.000255928262275163
11	0.00373284166104813	0.0163776369374141	0.000255928262275163
12	0.00326520327242095	0.0159723780476810	0.000255928262275163
13	0.00290057394168940	0.0156528181219916	0.000255928262275163
14	0.00261280102567898	0.0154019431109738	0.000255928262275163
15	0.00238313345844637	0.0152019312335913	0.000255928262275163
16	0.00219798004055398	0.0150428065030512	0.000255928262275163
17	0.00204737729649037	0.0149138049834019	0.000255928262275163
18	0.00192393300726185	0.0148121677046820	0.000255928262275163
19	0.00182209299355807	0.0147270299256272	0.000255928262275163
20	0.00173762934255222	0.0146567184886767	0.000255928262275163


==> data/mse_snr4.txt <==
0	0.100195591000439	0.100195591000439	0.100195591000439
1	0.0435854897017747	0.0435854897017747	0.000161473608756121
2	0.0236268352880291	0.0181941768634131	0.000161483235059241
3	0.0139420092064082	0.00502933022491691	0.000161483236919887
4	0.00858768364237305	0.00105544496697270	0.000161483236918879
5	0.00544804142457233	0.000393761726423227	0.000161483236918875
6	0.00355924893555959	0.000288082360790749	0.000161483236918875
7	0.00240758781781544	0.000262664361122305	0.000161483236918875
8	0.00169840246508222	0.000249183090933364	0.000161483236918875
9	0.00125785059776502	0.000244728617769308	0.000161483236918875
10	0.000981972665053556	0.000242423367992418	0.000161483236918875
11	0.000808021304097120	0.000243501356440547	0.000161483236918875
12	0.000697766438848659	0.000243044600726554	0.000161483236918875
13	0.000627669219972413	0.000243991280656268	0.000161483236918875
14	0.000583076445680949	0.000242779537404160	0.000161483236918875
15	0.000554770916651129	0.000242871335421809	0.000161483236918875
16	0.000536902043079649	0.000242818897014552	0.000161483236918875
17	0.000525729001430883	0.000242344727275230	0.000161483236918875
18	0.000518847052813192	0.000242345491183418	0.000161483236918875
19	0.000514705015054715	0.000243560982519932	0.000161483236918875
20	0.000512300759823676	0.000243397735269759	0.000161483236918875

==> data/mse_snr6.txt <==
0	0.100195591000439	0.100195591000439	0.100195591000439
1	0.0333392764953193	0.0333392764953193	0.000101886459038130
2	0.0132900881581020	0.00414024708134268	0.000101892405383387
3	0.00554996269170726	0.000252581376629730	0.000101892407958979
4	0.00241089236255640	0.000153905160584619	0.000101892407958796
5	0.00112862255171214	0.000149087429562525	0.000101892407958791
6	0.000600438953850159	0.000145297143179884	0.000101892407958791
7	0.000377876068325269	0.000138061306448460	0.000101892407958791
8	0.000281667668811647	0.000128617061343548	0.000101892407958791
9	0.000239249986646452	0.000110884974019716	0.000101892407958791
10	0.000220359380065369	0.000102098034576806	0.000101892407958791
11	0.000211962374273381	0.000101951375998832	0.000101892407958791
12	0.000208293286073722	0.000101951407621183	0.000101892407958791
13	0.000206753804336949	0.000101951480724161	0.000101892407958791
14	0.000206161550533735	0.000101951418368043	0.000101892407958791
15	0.000205978029763132	0.000101951442390969	0.000101892407958791
16	0.000205960250253653	0.000101951396519915	0.000101892407958791
17	0.000206001053824558	0.000101951392780249	0.000101892407958791
18	0.000206055303148225	0.000101951356136741	0.000101892407958791
19	0.000206105686527017	0.000101951341705346	0.000101892407958791
20	0.000206146951693415	0.000101951312973529	0.000101892407958791

==> data/span_A.txt <==
0.100000000000000	0.00234816468212550	0.000769242318921946	0.00981006481742294	0.000806938804315547	27.7341000000000	19.3116000000000
0.150000000000000	0.00231839937235833	0.000761978759928683	0.00974449189818268	0.000798637090017504	26.8374000000000	17.6496000000000
0.200000000000000	0.00230667430359328	0.000766633875771981	0.00962560198882043	0.000796342662954346	25.9003000000000	15.8855000000000
0.250000000000000	0.00233423746982913	0.000768157994066696	0.00938886194207748	0.000788544873499548	24.8752000000000	13.8064000000000
0.300000000000000	0.00227676963815616	0.000710769667774920	0.00931159262004182	0.000743899994763413	23.9245000000000	11.3537000000000
0.350000000000000	0.00224544502323015	0.000602331760169781	0.00896354505566467	0.000680675849981562	22.7677000000000	8.80620000000000
0.400000000000000	0.00227822197498502	0.000523669455836396	0.00906962399278936	0.000639127948659085	22.5848000000000	7.09050000000000
0.450000000000000	0.00229137030921754	0.000585790649415589	0.00894794800951317	0.000685569350309622	22.5188000000000	8.70690000000000
0.500000000000000	0.00236312733614397	0.000676365019695293	0.00921915212320590	0.000733965624951580	23.2030000000000	10.7637000000000
0.550000000000000	0.00242743150223697	0.000717386036610634	0.00927809498810639	0.000750669763227733	23.6526000000000	12.5606000000000
0.600000000000000	0.00246905230863362	0.000724994485012750	0.00934242513935488	0.000759709052016475	24.3126000000000	13.9749000000000
0.650000000000000	0.00253113815909166	0.000738021731976682	0.00951564259492060	0.000792558837868946	24.7173000000000	15.1028000000000
0.700000000000000	0.00258612413600012	0.000727294154903922	0.00955548634946146	0.000786087089040510	25.0660000000000	16.0053000000000
